An Active Sequential Xampling Detector for Spectrum Sensing

Enabling low power wireless devices to adopt Nyquist sampling at high carriers is prohibitive. In spectrum sensing, this limit calls for an analog front-end that can sweep different bands quickly, in order to use the available spectrum opportunistically. In this paper we propose a new framework that allows to optimize a sub-Nyquist sampling front-end to combine the benefits of optimum sequential sensing with those of Compressive Spectrum Sensing (CSS). The sensing strategy we propose is formulated as a sequential utility optimization problem. The utility function decreases linearly with the number of measurements (accrued to make a decision) and increases as a function of the signal components binary states. The optimization selects the best linear combinations of sub-bands to mix, in order to accrue maximum utility. The structure of the utility represents the trade-off between exploration, exploitation and risk of making an error, that is characteristic of the spectrum sensing problem. We first present the analog front-end architecture, and then map the measurement model into the abstract optimization problem proposed, and analyzed, in the remainder of the paper. We characterize the optimal policy under constraints on the sensing matrix and derive the approximation factor of the greedy approach. Numerical simulations showcase the benefits of combining opportunistic spectrum sensing with sub-Nyquist sampling.

==> Figures/BP_2_K_10_N_vec_empty.dat <==
   2.5000000e+00   5.0256635e-01
   2.0000000e+00   4.9394271e-01
   1.6666667e+00   6.0859905e-01
   1.4285714e+00   6.6864184e-01
   1.2500000e+00   6.9114446e-01
   1.1111111e+00   7.2444738e-01
   1.0000000e+00   7.2754335e-01
   9.0909091e-01   7.4312933e-01
   8.3333333e-01   7.4243875e-01
   7.6923077e-01   7.4164739e-01
   7.1428571e-01   7.4265914e-01
   6.6666667e-01   7.4335660e-01
   6.2500000e-01   7.3898903e-01
   5.8823529e-01   7.4609110e-01
   5.5555556e-01   7.4785867e-01
   5.2631579e-01   7.7513645e-01
   5.0000000e-01   7.7655315e-01
   4.7619048e-01   7.8638432e-01
   4.5454545e-01   7.8566765e-01
   4.3478261e-01   7.9469016e-01
   4.1666667e-01   7.9844256e-01
   4.0000000e-01   7.8674763e-01
   3.8461538e-01   7.8436910e-01
   3.7037037e-01   8.1546951e-01
   3.5714286e-01   8.1261770e-01
   3.4482759e-01   8.1745516e-01
   3.3333333e-01   8.3841502e-01
   3.2258065e-01   8.3749436e-01
   3.1250000e-01   8.3837633e-01
   3.0303030e-01   8.4544087e-01
   2.9411765e-01   8.4446916e-01
   2.8571429e-01   8.4373822e-01
   2.7777778e-01   8.4638126e-01
   2.7027027e-01   8.4510399e-01
   2.6315789e-01   8.4647992e-01
   2.5641026e-01   8.4506501e-01
   2.5000000e-01   8.4390035e-01
   2.4390244e-01   8.4385420e-01
   2.3809524e-01   8.3952165e-01
   2.3255814e-01   8.4158176e-01
   2.2727273e-01   8.3409108e-01
   2.2222222e-01   8.3507543e-01
   2.1739130e-01   8.3353023e-01
   2.1276596e-01   8.3630216e-01
   2.0833333e-01   8.3714736e-01
   2.0408163e-01   8.3648058e-01
   2.0000000e-01   8.3213253e-01
   1.9607843e-01   8.2567089e-01
   1.9230769e-01   8.2389548e-01
   1.8867925e-01   8.2476127e-01
   1.8518519e-01   8.2441118e-01
   1.8181818e-01   8.2226061e-01
   1.7857143e-01   8.2398127e-01
   1.7543860e-01   8.2248241e-01
   1.7241379e-01   8.2011945e-01
   1.6949153e-01   8.2095516e-01
   1.6666667e-01   8.2157097e-01


==> Figures/BP_2_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   3.2398239e+01
   4.0000000e+00   5.5214959e+01
   7.0000000e+00   7.1474187e+01
   1.0000000e+01   8.0353920e+01
   1.3000000e+01   8.6794920e+01
   1.6000000e+01   9.1007842e+01
   1.9000000e+01   9.3812984e+01
   2.2000000e+01   9.5078287e+01
   2.5000000e+01   9.6205254e+01


==> Figures/BP_2_K_10_SNR_vec_full.dat <==
   1.0000000e+00   2.7650803e+01
   4.0000000e+00   5.6007640e+01
   7.0000000e+00   6.7704079e+01
   1.0000000e+01   7.7782059e+01
   1.3000000e+01   8.4655129e+01
   1.6000000e+01   8.9595155e+01
   1.9000000e+01   9.2288267e+01
   2.2000000e+01   9.4048848e+01
   2.5000000e+01   9.5132911e+01
   2.8000000e+01   9.5974052e+01


==> Figures/BP_2_K_30_N_vec_empty.dat <==
   7.5000000e+00   2.2559053e-01
   6.0000000e+00   2.5698285e-01
   5.0000000e+00   2.9312908e-01
   4.2857143e+00   3.3512833e-01
   3.7500000e+00   3.5946817e-01
   3.3333333e+00   3.9261818e-01
   3.0000000e+00   4.1683930e-01
   2.7272727e+00   4.4142563e-01
   2.5000000e+00   4.5133173e-01
   2.3076923e+00   4.5237390e-01
   2.1428571e+00   4.6634654e-01
   2.0000000e+00   4.7301629e-01
   1.8750000e+00   5.5708055e-01
   1.7647059e+00   5.6305562e-01
   1.6666667e+00   5.7303169e-01
   1.5789474e+00   5.7237875e-01
   1.5000000e+00   5.5803992e-01
   1.4285714e+00   5.7583517e-01
   1.3636364e+00   6.0058245e-01
   1.3043478e+00   6.1308400e-01
   1.2500000e+00   6.2369123e-01
   1.2000000e+00   6.4035912e-01
   1.1538462e+00   6.5290618e-01
   1.1111111e+00   6.6696884e-01
   1.0714286e+00   6.8158787e-01
   1.0344828e+00   6.8233562e-01
   1.0000000e+00   6.8611695e-01
   9.6774194e-01   7.0175958e-01
   9.3750000e-01   7.0132322e-01
   9.0909091e-01   7.0285532e-01
   8.8235294e-01   7.0473000e-01
   8.5714286e-01   7.1617195e-01
   8.3333333e-01   7.2327307e-01
   8.1081081e-01   7.2110766e-01
   7.8947368e-01   7.2087938e-01
   7.6923077e-01   7.3572850e-01
   7.5000000e-01   7.3320866e-01
   7.3170732e-01   7.3374557e-01
   7.1428571e-01   7.3557039e-01
   6.9767442e-01   7.3720590e-01
   6.8181818e-01   7.3519017e-01
   6.6666667e-01   7.3728058e-01
   6.5217391e-01   7.4000646e-01
   6.3829787e-01   7.3881763e-01
   6.2500000e-01   7.4028066e-01
   6.1224490e-01   7.4137395e-01
   6.0000000e-01   7.4097723e-01
   5.8823529e-01   7.4481477e-01
   5.7692308e-01   7.4429283e-01
   5.6603774e-01   7.4956686e-01
   5.5555556e-01   7.4555390e-01
   5.4545455e-01   7.5190108e-01
   5.3571429e-01   7.5203926e-01
   5.2631579e-01   7.5335146e-01
   5.1724138e-01   7.5259011e-01
   5.0847458e-01   7.5095854e-01
   5.0000000e-01   7.5086600e-01


==> Figures/BP_2_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   2.2946512e+02
   4.0000000e+00   3.4082906e+02
   7.0000000e+00   4.1810121e+02
   1.0000000e+01   5.0308218e+02
   1.3000000e+01   5.6606294e+02
   1.6000000e+01   6.1749243e+02
   1.9000000e+01   6.4255909e+02
   2.2000000e+01   6.5887934e+02
   2.5000000e+01   6.6801385e+02


==> Figures/BP_2_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.7067489e+02
   4.0000000e+00   4.1744552e+02
   7.0000000e+00   5.1715501e+02
   1.0000000e+01   5.9825166e+02
   1.3000000e+01   6.6153551e+02
   1.6000000e+01   6.9797350e+02
   1.9000000e+01   7.2743960e+02
   2.2000000e+01   7.4480022e+02
   2.5000000e+01   7.5147091e+02
   2.8000000e+01   7.5640647e+02


==> Figures/BP_2_K_30_varrho_empty.dat <==
   1.0000000e-01   1.9422600e+01
   2.0000000e-01   3.5505060e+01
   5.0000000e-01   7.0771650e+01
   1.0000000e+00   1.0646070e+02
   2.0000000e+00   1.8488850e+02
   5.0000000e+00   2.8567260e+02
   1.0000000e+01   3.3833595e+02


==> Figures/BP_2_K_30_varrho_full.dat <==
   1.0000000e-01   3.3851205e+01
   2.0000000e-01   5.7052860e+01
   5.0000000e-01   9.2434050e+01
   1.0000000e+00   1.0628295e+02
   2.0000000e+00   1.4177850e+02
   5.0000000e+00   1.7731365e+02
   1.0000000e+01   1.9353540e+02


==> Figures/BP_3_K_10_N_vec_empty.dat <==
   2.5000000e+00   4.0865672e-01
   2.0000000e+00   4.1007747e-01
   1.6666667e+00   4.3348846e-01
   1.4285714e+00   4.4337749e-01
   1.2500000e+00   5.8306351e-01
   1.1111111e+00   6.4276419e-01
   1.0000000e+00   6.7818640e-01
   9.0909091e-01   6.7614917e-01
   8.3333333e-01   6.9649816e-01
   7.6923077e-01   6.9593129e-01
   7.1428571e-01   7.4620748e-01
   6.6666667e-01   7.9734700e-01
   6.2500000e-01   7.8479733e-01
   5.8823529e-01   8.3046942e-01
   5.5555556e-01   8.3035805e-01
   5.2631579e-01   8.2314238e-01
   5.0000000e-01   8.2176880e-01
   4.7619048e-01   8.7048418e-01
   4.5454545e-01   8.7679621e-01
   4.3478261e-01   8.7642914e-01
   4.1666667e-01   8.7323092e-01
   4.0000000e-01   8.9463579e-01
   3.8461538e-01   8.9098396e-01
   3.7037037e-01   8.9841135e-01
   3.5714286e-01   9.0876222e-01
   3.4482759e-01   9.1101884e-01
   3.3333333e-01   9.1159183e-01
   3.2258065e-01   9.1495156e-01
   3.1250000e-01   9.0849383e-01
   3.0303030e-01   9.1094262e-01
   2.9411765e-01   9.1551337e-01
   2.8571429e-01   9.2000716e-01
   2.7777778e-01   9.1928765e-01
   2.7027027e-01   9.1417055e-01
   2.6315789e-01   9.1560490e-01
   2.5641026e-01   9.1262288e-01
   2.5000000e-01   9.1923437e-01
   2.4390244e-01   9.0713772e-01
   2.3809524e-01   9.0737933e-01
   2.3255814e-01   9.0684683e-01
   2.2727273e-01   9.0763404e-01
   2.2222222e-01   8.8754813e-01
   2.1739130e-01   8.9564634e-01
   2.1276596e-01   8.9597452e-01
   2.0833333e-01   8.9370087e-01
   2.0408163e-01   8.9539987e-01
   2.0000000e-01   8.9536003e-01
   1.9607843e-01   8.9409753e-01
   1.9230769e-01   8.9408907e-01
   1.8867925e-01   8.9601602e-01
   1.8518519e-01   8.9225913e-01
   1.8181818e-01   9.1911315e-01
   1.7857143e-01   9.1593722e-01
   1.7543860e-01   9.3754503e-01
   1.7241379e-01   9.2451604e-01
   1.6949153e-01   9.2135633e-01
   1.6666667e-01   9.1576726e-01


==> Figures/BP_3_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   5.2189642e+01
   4.0000000e+00   6.8403358e+01
   7.0000000e+00   8.4210195e+01
   1.0000000e+01   9.4007120e+01
   1.3000000e+01   1.0420732e+02
   1.6000000e+01   1.0897359e+02
   1.9000000e+01   1.1413369e+02
   2.2000000e+01   1.1703189e+02
   2.5000000e+01   1.1783881e+02


==> Figures/BP_3_K_10_SNR_vec_full.dat <==
   1.0000000e+00   3.5034543e+01
   4.0000000e+00   5.5800033e+01
   7.0000000e+00   6.8882740e+01
   1.0000000e+01   8.3847484e+01
   1.3000000e+01   1.0023425e+02
   1.6000000e+01   1.1098690e+02
   1.9000000e+01   1.1492948e+02
   2.2000000e+01   1.1831356e+02
   2.5000000e+01   1.1936587e+02
   2.8000000e+01   1.2077968e+02


==> Figures/BP_3_K_30_N_vec_empty.dat <==
   7.5000000e+00   2.0001739e-01
   6.0000000e+00   2.3618979e-01
   5.0000000e+00   2.7687713e-01
   4.2857143e+00   3.1478068e-01
   3.7500000e+00   3.5649815e-01
   3.3333333e+00   3.7806621e-01
   3.0000000e+00   4.0632907e-01
   2.7272727e+00   4.3420629e-01
   2.5000000e+00   4.4980330e-01
   2.3076923e+00   4.6037173e-01
   2.1428571e+00   4.6337267e-01
   2.0000000e+00   4.6735007e-01
   1.8750000e+00   4.6856653e-01
   1.7647059e+00   4.6919984e-01
   1.6666667e+00   4.7435575e-01
   1.5789474e+00   4.7988622e-01
   1.5000000e+00   5.8071517e-01
   1.4285714e+00   5.9031931e-01
   1.3636364e+00   5.9493007e-01
   1.3043478e+00   6.1203171e-01
   1.2500000e+00   6.2081762e-01
   1.2000000e+00   6.3915596e-01
   1.1538462e+00   6.4063511e-01
   1.1111111e+00   6.5618289e-01
   1.0714286e+00   6.5789985e-01
   1.0344828e+00   6.7737728e-01
   1.0000000e+00   6.7776167e-01
   9.6774194e-01   6.9052556e-01
   9.3750000e-01   6.9017450e-01
   9.0909091e-01   7.1488948e-01
   8.8235294e-01   7.1251490e-01
   8.5714286e-01   7.2554101e-01
   8.3333333e-01   7.4291851e-01
   8.1081081e-01   7.4438794e-01
   7.8947368e-01   7.6711075e-01
   7.6923077e-01   7.7726830e-01
   7.5000000e-01   7.7674534e-01
   7.3170732e-01   7.7671814e-01
   7.1428571e-01   7.7769851e-01
   6.9767442e-01   7.9439085e-01
   6.8181818e-01   7.9402773e-01
   6.6666667e-01   8.0971948e-01
   6.5217391e-01   8.1783608e-01
   6.3829787e-01   8.1595423e-01
   6.2500000e-01   8.1409281e-01
   6.1224490e-01   8.1621861e-01
   6.0000000e-01   8.2923056e-01
   5.8823529e-01   8.3209527e-01
   5.7692308e-01   8.3890129e-01
   5.6603774e-01   8.3955265e-01
   5.5555556e-01   8.4000602e-01
   5.4545455e-01   8.4005183e-01
   5.3571429e-01   8.4457103e-01
   5.2631579e-01   8.5954470e-01
   5.1724138e-01   8.5555272e-01
   5.0847458e-01   8.5592308e-01
   5.0000000e-01   8.5518947e-01


==> Figures/BP_3_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   2.5772238e+02
   4.0000000e+00   3.7081881e+02
   7.0000000e+00   4.5467233e+02
   1.0000000e+01   5.2844617e+02
   1.3000000e+01   5.7951634e+02
   1.6000000e+01   6.2639759e+02
   1.9000000e+01   6.5290105e+02
   2.2000000e+01   6.6701336e+02
   2.5000000e+01   6.7375656e+02


==> Figures/BP_3_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.7144746e+02
   4.0000000e+00   4.1943772e+02
   7.0000000e+00   5.1686890e+02
   1.0000000e+01   5.8336759e+02
   1.3000000e+01   6.3247392e+02
   1.6000000e+01   6.7736436e+02
   1.9000000e+01   7.0513121e+02
   2.2000000e+01   7.2298782e+02
   2.5000000e+01   7.3255951e+02
   2.8000000e+01   7.4186287e+02


==> Figures/BP_3_K_30_varrho_empty.dat <==
   1.0000000e-01   1.9370040e+01
   2.0000000e-01   3.5519340e+01
   5.0000000e-01   7.0936350e+01
   1.0000000e+00   1.0636485e+02
   2.0000000e+00   1.8522735e+02
   5.0000000e+00   3.4908570e+02
   1.0000000e+01   4.4784465e+02


==> Figures/BP_3_K_30_varrho_full.dat <==
   1.0000000e-01   4.4729955e+01
   2.0000000e-01   6.9804630e+01
   5.0000000e-01   9.2506875e+01
   1.0000000e+00   1.0627110e+02
   2.0000000e+00   1.4175615e+02
   5.0000000e+00   1.7731365e+02
   1.0000000e+01   1.9353540e+02


==> Figures/BP_K_20_N_4_60.dat <==
   4.0000000e+00   1.1027956e+02
   8.0000000e+00   1.6765482e+02
   1.2000000e+01   2.0790216e+02
   1.6000000e+01   2.4435073e+02
   2.0000000e+01   2.7439251e+02
   2.4000000e+01   2.9506188e+02
   2.8000000e+01   3.0973287e+02
   3.2000000e+01   3.1574833e+02
   3.6000000e+01   3.0950407e+02
   4.0000000e+01   3.1286214e+02
   4.4000000e+01   3.1913111e+02
   4.8000000e+01   3.1945656e+02
   5.2000000e+01   3.2271234e+02
   5.6000000e+01   3.1995759e+02
   6.0000000e+01   3.1716155e+02


==> Figures/BP_K_30_N_4_60.dat <==
   4.0000000e+00   1.8572335e+02
   8.0000000e+00   3.2201037e+02
   1.2000000e+01   3.9239048e+02
   1.6000000e+01   4.1213146e+02
   2.0000000e+01   4.8431126e+02
   2.4000000e+01   5.3334748e+02
   2.8000000e+01   5.6936042e+02
   3.2000000e+01   6.2660445e+02
   3.6000000e+01   6.5640849e+02
   4.0000000e+01   6.5847911e+02
   4.4000000e+01   6.6857532e+02
   4.8000000e+01   6.7367553e+02
   5.2000000e+01   6.6411372e+02
   5.6000000e+01   6.6695309e+02
   6.0000000e+01   6.6526720e+02


==> Figures/BP_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.6634506e+02
   4.0000000e+00   4.1573639e+02
   7.0000000e+00   5.1687613e+02
   1.0000000e+01   5.9750812e+02
   1.3000000e+01   6.6317954e+02
   1.6000000e+01   7.0443297e+02
   1.9000000e+01   7.2975892e+02
   2.2000000e+01   7.4496788e+02
   2.5000000e+01   7.5499575e+02
   2.8000000e+01   7.5883023e+02


==> Figures/BP_LDPC_comparison.dat <==
   1.0000000e+00   2.4145364e+02
   4.0000000e+00   3.3794075e+02
   7.0000000e+00   4.3624966e+02
   1.0000000e+01   5.2167963e+02
   1.3000000e+01   5.7746871e+02
   1.6000000e+01   6.3636288e+02
   1.9000000e+01   6.6547258e+02
   2.2000000e+01   6.8131919e+02
   2.5000000e+01   6.9193578e+02
   2.8000000e+01   6.9772546e+02


==> Figures/CS_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   1.2062508e+01
   4.0000000e+00   1.3697997e+01
   7.0000000e+00   1.6664539e+01
   1.0000000e+01   1.8415237e+01
   1.3000000e+01   2.1088396e+01
   1.6000000e+01   2.1750467e+01
   1.9000000e+01   2.0477276e+01
   2.2000000e+01   2.2300729e+01
   2.5000000e+01   2.2784288e+01


==> Figures/CS_K_10_SNR_vec_full.dat <==
   1.0000000e+00   2.6385939e+01
   4.0000000e+00   1.7698102e+01
   7.0000000e+00   2.2064783e+01
   1.0000000e+01   2.6782827e+01
   1.3000000e+01   3.0030204e+01
   1.6000000e+01   3.1504049e+01
   1.9000000e+01   3.2141696e+01
   2.2000000e+01   3.1981661e+01
   2.5000000e+01   3.1940679e+01
   2.8000000e+01   3.1892690e+01


==> Figures/CS_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   6.2300762e+01
   4.0000000e+00   1.7317820e+01
   7.0000000e+00  -6.4771473e+00
   1.0000000e+01  -2.9743648e+00
   1.3000000e+01  -1.4828627e+01
   1.6000000e+01  -1.4652137e+01
   1.9000000e+01  -1.7109075e+01
   2.2000000e+01  -1.1489363e+01
   2.5000000e+01  -1.6889952e+01


==> Figures/CS_K_30_SNR_vec_full.dat <==
   1.0000000e+00   9.6336115e+01
   4.0000000e+00   9.1571794e+01
   7.0000000e+00   1.2119315e+02
   1.0000000e+01   1.5318445e+02
   1.3000000e+01   1.8040216e+02
   1.6000000e+01   1.9589749e+02
   1.9000000e+01   2.0208939e+02
   2.2000000e+01   2.0503237e+02
   2.5000000e+01   2.0680227e+02
   2.8000000e+01   2.0567319e+02


==> Figures/DI_K_10_N_vec_empty.dat <==
   2.5000000e+00   4.8365140e-01
   2.0000000e+00   4.7751132e-01
   1.6666667e+00   4.8910153e-01
   1.4285714e+00   5.0421042e-01
   1.2500000e+00   5.0752110e-01
   1.1111111e+00   4.9353854e-01
   1.0000000e+00   4.9333906e-01
   9.0909091e-01   4.9750850e-01
   8.3333333e-01   4.9656228e-01
   7.6923077e-01   4.9754214e-01
   7.1428571e-01   4.9703893e-01
   6.6666667e-01   4.9703380e-01
   6.2500000e-01   4.9794801e-01
   5.8823529e-01   5.1764567e-01
   5.5555556e-01   5.1837615e-01
   5.2631579e-01   5.1821145e-01
   5.0000000e-01   5.2100252e-01
   4.7619048e-01   5.2263709e-01
   4.5454545e-01   5.2365415e-01
   4.3478261e-01   5.2065588e-01
   4.1666667e-01   5.1956687e-01
   4.0000000e-01   5.1917883e-01
   3.8461538e-01   5.2092818e-01
   3.7037037e-01   5.2474348e-01
   3.5714286e-01   5.2444915e-01
   3.4482759e-01   5.2451630e-01
   3.3333333e-01   5.2403795e-01
   3.2258065e-01   5.2448837e-01
   3.1250000e-01   5.2623488e-01
   3.0303030e-01   5.2520802e-01
   2.9411765e-01   5.2516456e-01
   2.8571429e-01   5.2224783e-01
   2.7777778e-01   5.2389978e-01
   2.7027027e-01   5.2517776e-01
   2.6315789e-01   5.2419057e-01
   2.5641026e-01   5.2542604e-01
   2.5000000e-01   5.2451269e-01
   2.4390244e-01   5.2493933e-01
   2.3809524e-01   5.2403967e-01
   2.3255814e-01   5.2402992e-01
   2.2727273e-01   5.2472045e-01
   2.2222222e-01   5.2460481e-01
   2.1739130e-01   5.2435970e-01
   2.1276596e-01   5.2478461e-01
   2.0833333e-01   5.2374070e-01
   2.0408163e-01   5.2425077e-01
   2.0000000e-01   5.2489550e-01
   1.9607843e-01   5.2602938e-01
   1.9230769e-01   5.2557287e-01
   1.8867925e-01   5.2578833e-01
   1.8518519e-01   5.2609078e-01
   1.8181818e-01   5.2520333e-01
   1.7857143e-01   5.2497235e-01
   1.7543860e-01   5.2611585e-01
   1.7241379e-01   5.2440220e-01
   1.6949153e-01   5.2521594e-01
   1.6666667e-01   5.2503702e-01


==> Figures/DI_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   3.1372656e+01
   4.0000000e+00   4.0665468e+01
   7.0000000e+00   4.7072579e+01
   1.0000000e+01   5.1719554e+01
   1.3000000e+01   5.4646173e+01
   1.6000000e+01   5.6658285e+01
   1.9000000e+01   5.7821850e+01
   2.2000000e+01   5.8553449e+01
   2.5000000e+01   5.9023333e+01


==> Figures/DI_K_10_SNR_vec_full.dat <==
   1.0000000e+00   3.1731213e+01
   4.0000000e+00   4.0995088e+01
   7.0000000e+00   4.7216273e+01
   1.0000000e+01   5.1893469e+01
   1.3000000e+01   5.5508777e+01
   1.6000000e+01   5.7318935e+01
   1.9000000e+01   5.8251740e+01
   2.2000000e+01   5.8753479e+01
   2.5000000e+01   5.9502550e+01
   2.8000000e+01   5.9781741e+01


==> Figures/DI_K_20_N_4_60.dat <==
   4.0000000e+00   1.0817407e+02
   8.0000000e+00   1.6378977e+02
   1.2000000e+01   1.7774259e+02
   1.6000000e+01   1.8714705e+02
   2.0000000e+01   1.9260178e+02
   2.4000000e+01   1.9568562e+02
   2.8000000e+01   2.0416968e+02
   3.2000000e+01   2.0605107e+02
   3.6000000e+01   2.0514788e+02
   4.0000000e+01   2.0477725e+02
   4.4000000e+01   2.0851735e+02
   4.8000000e+01   2.0776266e+02
   5.2000000e+01   2.0978889e+02
   5.6000000e+01   2.0959215e+02
   6.0000000e+01   2.1092640e+02


==> Figures/DI_K_30_N_4_60.dat <==
   4.0000000e+00   1.7939773e+02
   8.0000000e+00   3.1224011e+02
   1.2000000e+01   3.7983116e+02
   1.6000000e+01   3.9643703e+02
   2.0000000e+01   4.1134504e+02
   2.4000000e+01   4.2182281e+02
   2.8000000e+01   4.3644231e+02
   3.2000000e+01   4.4121957e+02
   3.6000000e+01   4.3766129e+02
   4.0000000e+01   4.4039564e+02
   4.4000000e+01   4.4260966e+02
   4.8000000e+01   4.4243351e+02
   5.2000000e+01   4.3348852e+02
   5.6000000e+01   4.3973404e+02
   6.0000000e+01   4.3978146e+02


==> Figures/DI_K_30_N_vec_empty.dat <==
   7.5000000e+00   2.2006678e-01
   6.0000000e+00   2.5201489e-01
   5.0000000e+00   2.8314052e-01
   4.2857143e+00   3.2392762e-01
   3.7500000e+00   3.4939222e-01
   3.3333333e+00   3.8173861e-01
   3.0000000e+00   4.0624845e-01
   2.7272727e+00   4.2820136e-01
   2.5000000e+00   4.3897111e-01
   2.3076923e+00   4.4251123e-01
   2.1428571e+00   4.5729354e-01
   2.0000000e+00   4.6381043e-01
   1.8750000e+00   4.6848669e-01
   1.7647059e+00   4.7002293e-01
   1.6666667e+00   4.6959671e-01
   1.5789474e+00   4.6851108e-01
   1.5000000e+00   4.6914337e-01
   1.4285714e+00   4.7149059e-01
   1.3636364e+00   4.7757984e-01
   1.3043478e+00   4.7773294e-01
   1.2500000e+00   4.7976629e-01
   1.2000000e+00   4.7689700e-01
   1.1538462e+00   4.7982176e-01
   1.1111111e+00   4.8091614e-01
   1.0714286e+00   4.8655988e-01
   1.0344828e+00   4.8539112e-01
   1.0000000e+00   4.8579536e-01
   9.6774194e-01   4.8586131e-01
   9.3750000e-01   4.8597390e-01
   9.0909091e-01   4.8305283e-01
   8.8235294e-01   4.8469329e-01
   8.5714286e-01   4.8800905e-01
   8.3333333e-01   4.8986571e-01
   8.1081081e-01   4.8853200e-01
   7.8947368e-01   4.8943964e-01
   7.6923077e-01   4.9610173e-01
   7.5000000e-01   4.9663426e-01
   7.3170732e-01   4.9668895e-01
   7.1428571e-01   4.9614083e-01
   6.9767442e-01   4.9993823e-01
   6.8181818e-01   4.9856587e-01
   6.6666667e-01   4.9927433e-01
   6.5217391e-01   4.9983148e-01
   6.3829787e-01   4.9932270e-01
   6.2500000e-01   4.9602023e-01
   6.1224490e-01   4.9711433e-01
   6.0000000e-01   4.9661143e-01
   5.8823529e-01   4.9986761e-01
   5.7692308e-01   4.9930027e-01
   5.6603774e-01   4.9975164e-01
   5.5555556e-01   4.9889296e-01
   5.4545455e-01   4.9982287e-01
   5.3571429e-01   4.9970918e-01
   5.2631579e-01   4.9997547e-01
   5.1724138e-01   4.9915309e-01
   5.0847458e-01   4.9897950e-01
   5.0000000e-01   4.9894408e-01


==> Figures/DI_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   2.4750365e+02
   4.0000000e+00   3.3390743e+02
   7.0000000e+00   3.9234633e+02
   1.0000000e+01   4.3336860e+02
   1.3000000e+01   4.6167094e+02
   1.6000000e+01   4.7695047e+02
   1.9000000e+01   4.8932077e+02
   2.2000000e+01   4.9491407e+02
   2.5000000e+01   5.0000602e+02


==> Figures/DI_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.5656321e+02
   4.0000000e+00   3.3612422e+02
   7.0000000e+00   3.9409926e+02
   1.0000000e+01   4.3836250e+02
   1.3000000e+01   4.6886264e+02
   1.6000000e+01   4.8323879e+02
   1.9000000e+01   4.9741911e+02
   2.2000000e+01   5.0130992e+02
   2.5000000e+01   5.0701397e+02
   2.8000000e+01   5.0968184e+02


==> Figures/DI_K_30_varrho_empty.dat <==
   1.0000000e-01   1.9038720e+01
   2.0000000e-01   3.4747920e+01
   5.0000000e-01   6.9678750e+01
   1.0000000e+00   1.0438515e+02
   2.0000000e+00   1.3930080e+02
   5.0000000e+00   1.7387250e+02
   1.0000000e+01   1.8992745e+02


==> Figures/DI_K_30_varrho_full.dat <==
   1.0000000e-01   1.8911955e+01
   2.0000000e-01   3.4719000e+01
   5.0000000e-01   6.9665250e+01
   1.0000000e+00   1.0434510e+02
   2.0000000e+00   1.3937490e+02
   5.0000000e+00   1.7388795e+02
   1.0000000e+01   1.8965100e+02


==> Figures/DI_LDPC_comparison.dat <==
   1.0000000e+00   2.2351696e+02
   4.0000000e+00   3.0947835e+02
   7.0000000e+00   3.7045781e+02
   1.0000000e+01   4.1378622e+02
   1.3000000e+01   4.4135802e+02
   1.6000000e+01   4.6138904e+02
   1.9000000e+01   4.7253091e+02
   2.2000000e+01   4.7939830e+02
   2.5000000e+01   4.8359120e+02
   2.8000000e+01   4.8670598e+02


==> Figures/GT_2_K_10_N_vec_empty.dat <==
   2.5000000e+00   4.9257139e-01
   2.0000000e+00   5.3578643e-01
   1.6666667e+00   5.6932394e-01
   1.4285714e+00   6.2211604e-01
   1.2500000e+00   6.4542598e-01
   1.1111111e+00   6.7636618e-01
   1.0000000e+00   6.7653311e-01
   9.0909091e-01   6.9961578e-01
   8.3333333e-01   6.9772083e-01
   7.6923077e-01   6.9532158e-01
   7.1428571e-01   6.9755721e-01
   6.6666667e-01   6.9884857e-01
   6.2500000e-01   7.0582322e-01
   5.8823529e-01   7.0807460e-01
   5.5555556e-01   7.0710716e-01
   5.2631579e-01   7.3759216e-01
   5.0000000e-01   7.3898818e-01
   4.7619048e-01   7.4992859e-01
   4.5454545e-01   7.4839170e-01
   4.3478261e-01   7.5686021e-01
   4.1666667e-01   7.5862363e-01
   4.0000000e-01   7.5049958e-01
   3.8461538e-01   7.4683498e-01
   3.7037037e-01   7.7523918e-01
   3.5714286e-01   7.7665115e-01
   3.4482759e-01   7.7833758e-01
   3.3333333e-01   7.9646873e-01
   3.2258065e-01   7.9595568e-01
   3.1250000e-01   7.9702543e-01
   3.0303030e-01   8.0077866e-01
   2.9411765e-01   7.9903938e-01
   2.8571429e-01   7.9801624e-01
   2.7777778e-01   8.0237912e-01
   2.7027027e-01   8.0019412e-01
   2.6315789e-01   8.0009462e-01
   2.5641026e-01   7.9865872e-01
   2.5000000e-01   7.9860718e-01
   2.4390244e-01   7.9952959e-01
   2.3809524e-01   7.9926117e-01
   2.3255814e-01   7.9695387e-01
   2.2727273e-01   7.9410133e-01
   2.2222222e-01   7.9373459e-01
   2.1739130e-01   7.9201362e-01
   2.1276596e-01   7.9657857e-01
   2.0833333e-01   7.9570141e-01
   2.0408163e-01   7.9856880e-01
   2.0000000e-01   7.9787327e-01
   1.9607843e-01   7.8728941e-01
   1.9230769e-01   7.8583668e-01
   1.8867925e-01   7.8977920e-01
   1.8518519e-01   7.8636161e-01
   1.8181818e-01   7.8483199e-01
   1.7857143e-01   7.8867781e-01
   1.7543860e-01   7.8679937e-01
   1.7241379e-01   7.8191579e-01
   1.6949153e-01   7.8490610e-01
   1.6666667e-01   7.8478759e-01


==> Figures/GT_2_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   3.0302688e+01
   4.0000000e+00   5.2876151e+01
   7.0000000e+00   6.7438617e+01
   1.0000000e+01   7.5789056e+01
   1.3000000e+01   8.1755569e+01
   1.6000000e+01   8.5627620e+01
   1.9000000e+01   8.8171001e+01
   2.2000000e+01   8.9935675e+01
   2.5000000e+01   9.1244543e+01


==> Figures/GT_2_K_10_SNR_vec_full.dat <==
   1.0000000e+00   2.6381564e+01
   4.0000000e+00   5.3608931e+01
   7.0000000e+00   6.5397391e+01
   1.0000000e+01   7.4575886e+01
   1.3000000e+01   8.0743680e+01
   1.6000000e+01   8.4679620e+01
   1.9000000e+01   8.7512000e+01
   2.2000000e+01   8.9222213e+01
   2.5000000e+01   9.0212366e+01
   2.8000000e+01   9.0886648e+01


==> Figures/GT_2_K_30_N_vec_empty.dat <==
   7.5000000e+00   1.7568091e-01
   6.0000000e+00   2.1338190e-01
   5.0000000e+00   2.5071179e-01
   4.2857143e+00   3.0044949e-01
   3.7500000e+00   3.1704397e-01
   3.3333333e+00   3.6046806e-01
   3.0000000e+00   3.8355669e-01
   2.7272727e+00   4.2341693e-01
   2.5000000e+00   4.3920910e-01
   2.3076923e+00   4.6570450e-01
   2.1428571e+00   4.9184238e-01
   2.0000000e+00   5.1459717e-01
   1.8750000e+00   5.3404043e-01
   1.7647059e+00   5.4257529e-01
   1.6666667e+00   5.4671918e-01
   1.5789474e+00   5.4687637e-01
   1.5000000e+00   5.3780493e-01
   1.4285714e+00   5.5616596e-01
   1.3636364e+00   5.7573228e-01
   1.3043478e+00   5.8833136e-01
   1.2500000e+00   5.9915064e-01
   1.2000000e+00   6.1549495e-01
   1.1538462e+00   6.2719885e-01
   1.1111111e+00   6.4247801e-01
   1.0714286e+00   6.5581937e-01
   1.0344828e+00   6.5548072e-01
   1.0000000e+00   6.6025944e-01
   9.6774194e-01   6.7474201e-01
   9.3750000e-01   6.7159177e-01
   9.0909091e-01   6.7737769e-01
   8.8235294e-01   6.8159364e-01
   8.5714286e-01   6.9009749e-01
   8.3333333e-01   6.9728347e-01
   8.1081081e-01   6.9679598e-01
   7.8947368e-01   6.9826763e-01
   7.6923077e-01   7.1086633e-01
   7.5000000e-01   7.1065425e-01
   7.3170732e-01   7.0994125e-01
   7.1428571e-01   7.1067606e-01
   6.9767442e-01   7.1310428e-01
   6.8181818e-01   7.1281811e-01
   6.6666667e-01   7.1284391e-01
   6.5217391e-01   7.1412877e-01
   6.3829787e-01   7.1519651e-01
   6.2500000e-01   7.1617016e-01
   6.1224490e-01   7.1756916e-01
   6.0000000e-01   7.1777677e-01
   5.8823529e-01   7.2144389e-01
   5.7692308e-01   7.1934501e-01
   5.6603774e-01   7.2452598e-01
   5.5555556e-01   7.2274869e-01
   5.4545455e-01   7.2568062e-01
   5.3571429e-01   7.2587335e-01
   5.2631579e-01   7.2756471e-01
   5.1724138e-01   7.2747038e-01
   5.0847458e-01   7.2643515e-01
   5.0000000e-01   7.2584381e-01


==> Figures/GT_2_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   2.1576341e+02
   4.0000000e+00   3.3093039e+02
   7.0000000e+00   4.0330177e+02
   1.0000000e+01   4.7851083e+02
   1.3000000e+01   5.3513586e+02
   1.6000000e+01   5.7498735e+02
   1.9000000e+01   6.0147135e+02
   2.2000000e+01   6.1351797e+02
   2.5000000e+01   6.2526746e+02


==> Figures/GT_2_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.5627046e+02
   4.0000000e+00   4.0555196e+02
   7.0000000e+00   5.0021852e+02
   1.0000000e+01   5.7601460e+02
   1.3000000e+01   6.3274163e+02
   1.6000000e+01   6.6541203e+02
   1.9000000e+01   6.9025818e+02
   2.2000000e+01   7.0383090e+02
   2.5000000e+01   7.1394936e+02
   2.8000000e+01   7.1715442e+02


==> Figures/GT_2_K_30_varrho_empty.dat <==
   1.0000000e-01   1.8986040e+01
   2.0000000e-01   3.4826820e+01
   5.0000000e-01   6.9537300e+01
   1.0000000e+00   1.0442565e+02
   2.0000000e+00   1.7773860e+02
   5.0000000e+00   2.7609450e+02
   1.0000000e+01   3.2757960e+02


==> Figures/GT_2_K_30_varrho_full.dat <==
   1.0000000e-01   3.2776815e+01
   2.0000000e-01   5.5114620e+01
   5.0000000e-01   8.8913475e+01
   1.0000000e+00   1.0456320e+02
   2.0000000e+00   1.3943430e+02
   5.0000000e+00   1.7408760e+02
   1.0000000e+01   1.8953775e+02


==> Figures/GT_3_K_10_N_vec_empty.dat <==
   2.5000000e+00   3.9959629e-01
   2.0000000e+00   4.3533275e-01
   1.6666667e+00   4.6320732e-01
   1.4285714e+00   5.1179654e-01
   1.2500000e+00   5.5177581e-01
   1.1111111e+00   6.0697774e-01
   1.0000000e+00   6.3791687e-01
   9.0909091e-01   6.3761005e-01
   8.3333333e-01   6.5876243e-01
   7.6923077e-01   6.5507253e-01
   7.1428571e-01   7.0236692e-01
   6.6666667e-01   7.5352095e-01
   6.2500000e-01   7.4701908e-01
   5.8823529e-01   7.8383291e-01
   5.5555556e-01   7.8402978e-01
   5.2631579e-01   7.8716296e-01
   5.0000000e-01   7.8606953e-01
   4.7619048e-01   8.3291762e-01
   4.5454545e-01   8.3060755e-01
   4.3478261e-01   8.2888938e-01
   4.1666667e-01   8.2423564e-01
   4.0000000e-01   8.4283595e-01
   3.8461538e-01   8.4269613e-01
   3.7037037e-01   8.5851486e-01
   3.5714286e-01   8.6286192e-01
   3.4482759e-01   8.5939904e-01
   3.3333333e-01   8.5936482e-01
   3.2258065e-01   8.6497381e-01
   3.1250000e-01   8.6374475e-01
   3.0303030e-01   8.6019690e-01
   2.9411765e-01   8.5925514e-01
   2.8571429e-01   8.7035238e-01
   2.7777778e-01   8.6864989e-01
   2.7027027e-01   8.6950578e-01
   2.6315789e-01   8.6510683e-01
   2.5641026e-01   8.6677641e-01
   2.5000000e-01   8.6947374e-01
   2.4390244e-01   8.5703599e-01
   2.3809524e-01   8.5967041e-01
   2.3255814e-01   8.6286898e-01
   2.2727273e-01   8.5971608e-01
   2.2222222e-01   8.5016926e-01
   2.1739130e-01   8.5832792e-01
   2.1276596e-01   8.5894205e-01
   2.0833333e-01   8.5516910e-01
   2.0408163e-01   8.5625393e-01
   2.0000000e-01   8.4951338e-01
   1.9607843e-01   8.5855620e-01
   1.9230769e-01   8.5401585e-01
   1.8867925e-01   8.5843241e-01
   1.8518519e-01   8.5517317e-01
   1.8181818e-01   8.6960864e-01
   1.7857143e-01   8.7148051e-01
   1.7543860e-01   8.8365360e-01
   1.7241379e-01   8.7723307e-01
   1.6949153e-01   8.7107857e-01
   1.6666667e-01   8.7375897e-01


==> Figures/GT_3_K_10_SNR_vec_empty.dat <==
   1.0000000e+00   5.0850301e+01
   4.0000000e+00   6.5229705e+01
   7.0000000e+00   7.8558971e+01
   1.0000000e+01   8.8253495e+01
   1.3000000e+01   9.5722711e+01
   1.6000000e+01   1.0177474e+02
   1.9000000e+01   1.0623187e+02
   2.2000000e+01   1.0823197e+02
   2.5000000e+01   1.0950172e+02


==> Figures/GT_3_K_10_SNR_vec_full.dat <==
   1.0000000e+00   3.1765999e+01
   4.0000000e+00   5.3768330e+01
   7.0000000e+00   6.6198788e+01
   1.0000000e+01   8.0751288e+01
   1.3000000e+01   9.4040877e+01
   1.6000000e+01   1.0350253e+02
   1.9000000e+01   1.0712727e+02
   2.2000000e+01   1.0934196e+02
   2.5000000e+01   1.1130457e+02
   2.8000000e+01   1.1202268e+02


==> Figures/GT_3_K_30_N_vec_empty.dat <==
   7.5000000e+00   1.7450993e-01
   6.0000000e+00   2.1353451e-01
   5.0000000e+00   2.2302807e-01
   4.2857143e+00   2.5036102e-01
   3.7500000e+00   3.0127890e-01
   3.3333333e+00   3.0814987e-01
   3.0000000e+00   3.3708706e-01
   2.7272727e+00   3.7916667e-01
   2.5000000e+00   3.9293736e-01
   2.3076923e+00   4.1859791e-01
   2.1428571e+00   4.5099418e-01
   2.0000000e+00   4.7026949e-01
   1.8750000e+00   4.7937527e-01
   1.7647059e+00   4.9723472e-01
   1.6666667e+00   5.2038441e-01
   1.5789474e+00   5.4027314e-01
   1.5000000e+00   5.5162660e-01
   1.4285714e+00   5.5959606e-01
   1.3636364e+00   5.6765716e-01
   1.3043478e+00   5.8359672e-01
   1.2500000e+00   5.9414486e-01
   1.2000000e+00   6.0813249e-01
   1.1538462e+00   6.1040644e-01
   1.1111111e+00   6.2314458e-01
   1.0714286e+00   6.2554986e-01
   1.0344828e+00   6.4258322e-01
   1.0000000e+00   6.4423336e-01
   9.6774194e-01   6.5275548e-01
   9.3750000e-01   6.5434900e-01
   9.0909091e-01   6.7313130e-01
   8.8235294e-01   6.7437741e-01
   8.5714286e-01   6.8771233e-01
   8.3333333e-01   7.0246182e-01
   8.1081081e-01   7.0198855e-01
   7.8947368e-01   7.2775752e-01
   7.6923077e-01   7.3469160e-01
   7.5000000e-01   7.3404261e-01
   7.3170732e-01   7.3710387e-01
   7.1428571e-01   7.3576885e-01
   6.9767442e-01   7.5126352e-01
   6.8181818e-01   7.5390912e-01
   6.6666667e-01   7.6373751e-01
   6.5217391e-01   7.7523157e-01
   6.3829787e-01   7.7426624e-01
   6.2500000e-01   7.7298132e-01
   6.1224490e-01   7.7579233e-01
   6.0000000e-01   7.8655913e-01
   5.8823529e-01   7.8552834e-01
   5.7692308e-01   7.9726220e-01
   5.6603774e-01   7.9623941e-01
   5.5555556e-01   7.9391373e-01
   5.4545455e-01   7.9637742e-01
   5.3571429e-01   7.9930382e-01
   5.2631579e-01   8.1273708e-01
   5.1724138e-01   8.1515833e-01
   5.0847458e-01   8.1124702e-01
   5.0000000e-01   8.1416984e-01


==> Figures/GT_3_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   2.3368220e+02
   4.0000000e+00   3.5090961e+02
   7.0000000e+00   4.2987487e+02
   1.0000000e+01   4.9689149e+02
   1.3000000e+01   5.4107508e+02
   1.6000000e+01   5.7658717e+02
   1.9000000e+01   5.9691476e+02
   2.2000000e+01   6.1174234e+02
   2.5000000e+01   6.2473124e+02


==> Figures/GT_3_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.5449905e+02
   4.0000000e+00   4.0501707e+02
   7.0000000e+00   5.0005491e+02
   1.0000000e+01   5.5720381e+02
   1.3000000e+01   5.9348458e+02
   1.6000000e+01   6.3556518e+02
   1.9000000e+01   6.5865890e+02
   2.2000000e+01   6.7523210e+02
   2.5000000e+01   6.8725376e+02
   2.8000000e+01   6.9201846e+02


==> Figures/GT_3_K_30_varrho_empty.dat <==
   1.0000000e-01   1.9052745e+01
   2.0000000e-01   3.4730040e+01
   5.0000000e-01   6.9613275e+01
   1.0000000e+00   1.0439925e+02
   2.0000000e+00   1.7798175e+02
   5.0000000e+00   3.3369840e+02
   1.0000000e+01   4.2851865e+02


==> Figures/GT_3_K_30_varrho_full.dat <==
   1.0000000e-01   4.2792600e+01
   2.0000000e-01   6.6844800e+01
   5.0000000e-01   8.9046000e+01
   1.0000000e+00   1.0465095e+02
   2.0000000e+00   1.3920120e+02
   5.0000000e+00   1.7408760e+02
   1.0000000e+01   1.8953775e+02


==> Figures/GT_K_20_N_4_60.dat <==
   4.0000000e+00   9.8815284e+01
   8.0000000e+00   1.6112390e+02
   1.2000000e+01   1.9784113e+02
   1.6000000e+01   2.3098129e+02
   2.0000000e+01   2.5930866e+02
   2.4000000e+01   2.7645807e+02
   2.8000000e+01   2.9168275e+02
   3.2000000e+01   3.0103598e+02
   3.6000000e+01   2.9752678e+02
   4.0000000e+01   2.9862825e+02
   4.4000000e+01   3.0682669e+02
   4.8000000e+01   3.0532449e+02
   5.2000000e+01   3.0515049e+02
   5.6000000e+01   3.0479027e+02
   6.0000000e+01   3.0202909e+02


==> Figures/GT_K_30_N_4_60.dat <==
   4.0000000e+00   1.6037740e+02
   8.0000000e+00   2.9413299e+02
   1.2000000e+01   3.8094857e+02
   1.6000000e+01   4.3558791e+02
   2.0000000e+01   4.6361346e+02
   2.4000000e+01   5.0762763e+02
   2.8000000e+01   5.4480430e+02
   3.2000000e+01   5.8395004e+02
   3.6000000e+01   6.2106922e+02
   4.0000000e+01   6.2669285e+02
   4.4000000e+01   6.3327983e+02
   4.8000000e+01   6.4503403e+02
   5.2000000e+01   6.4110445e+02
   5.6000000e+01   6.4388034e+02
   6.0000000e+01   6.3924713e+02


==> Figures/GT_K_30_SNR_vec_full.dat <==
   1.0000000e+00   2.5286953e+02
   4.0000000e+00   4.0300401e+02
   7.0000000e+00   5.0123312e+02
   1.0000000e+01   5.7777113e+02
   1.3000000e+01   6.3453658e+02
   1.6000000e+01   6.6500098e+02
   1.9000000e+01   6.9237461e+02
   2.2000000e+01   7.0497611e+02
   2.5000000e+01   7.1631106e+02
   2.8000000e+01   7.2413849e+02


==> Figures/GT_LDPC_comparison.dat <==
   1.0000000e+00   2.2304414e+02
   4.0000000e+00   3.2824233e+02
   7.0000000e+00   4.2126271e+02
   1.0000000e+01   4.9678276e+02
   1.3000000e+01   5.4703997e+02
   1.6000000e+01   5.9337955e+02
   1.9000000e+01   6.1742392e+02
   2.2000000e+01   6.3244994e+02
   2.5000000e+01   6.4333097e+02
   2.8000000e+01   6.5122230e+02


==> Figures/LDPC_K_30_SNR_vec_empty.dat <==
   1.0000000e+00   1.6854133e+02
   4.0000000e+00   2.3629788e+02
   7.0000000e+00   3.1146913e+02
   1.0000000e+01   3.8332915e+02
   1.3000000e+01   4.4210467e+02
   1.6000000e+01   4.9616622e+02
   1.9000000e+01   5.3091191e+02
   2.2000000e+01   5.7002720e+02
   2.5000000e+01   5.8071835e+02


==> Figures/LDPC_LDPC_comparison.dat <==
   1.0000000e+00   1.6854133e+02
   4.0000000e+00   2.3629788e+02
   7.0000000e+00   3.1146913e+02
   1.0000000e+01   3.8332915e+02
   1.3000000e+01   4.4210467e+02
   1.6000000e+01   4.9616622e+02
   1.9000000e+01   5.3091191e+02
   2.2000000e+01   5.7002720e+02
   2.5000000e+01   5.8071835e+02
   2.8000000e+01   6.0647987e+02


==> Figures/MWC_K_100_10dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.1867498e-01   8.1170313e-01
   1.2233994e-01   8.4849498e-01
   1.4159662e-01   8.7850655e-01
   2.1603600e-01   9.1196994e-01
   2.1663864e-01   9.0948077e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_100_20dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.2061637e-01   8.1761006e-01
   1.2473155e-01   8.4981368e-01
   1.4951056e-01   8.8171760e-01
   2.3130499e-01   9.0971541e-01
   2.2440816e-01   9.0636680e-01
   2.1098172e-01   9.1232749e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_10_10dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   9.7041291e-02   4.8247313e-01
   1.0361665e-01   4.9203200e-01
   1.0266404e-01   4.9878345e-01
   1.0411365e-01   4.8971493e-01
   1.0290164e-01   4.9548413e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_10_20dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0136731e-01   5.3946754e-01
   1.0712669e-01   5.6029598e-01
   1.0721079e-01   5.6011438e-01
   1.0771644e-01   5.6092199e-01
   1.0904948e-01   5.5466174e-01
   1.0807663e-01   5.6108144e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_20_10dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0822151e-01   6.2487462e-01
   1.1351237e-01   6.4917492e-01
   1.1184584e-01   6.6099880e-01
   1.1511468e-01   6.6574901e-01
   1.1734486e-01   6.6147519e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_20_20dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.1096677e-01   6.5156404e-01
   1.1452771e-01   6.8523956e-01
   1.1758762e-01   6.8365917e-01
   1.2455992e-01   6.8436032e-01
   1.1993125e-01   6.9329759e-01
   1.2348681e-01   6.9212315e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_7_10dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   8.8768084e-02   3.8393277e-01
   9.4892458e-02   4.0449364e-01
   9.4625459e-02   4.1486875e-01
   9.4946261e-02   4.1299166e-01
   9.5066553e-02   4.1102113e-01
   1.0000000e+00   1.0000000e+00


==> Figures/MWC_K_7_20dB.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   9.6744068e-02   4.7494395e-01
   1.0164826e-01   4.9973064e-01
   1.0139684e-01   5.0202922e-01
   1.0282274e-01   4.9563854e-01
   1.0282461e-01   5.0030494e-01
   1.0296719e-01   4.8647574e-01
   1.0000000e+00   1.0000000e+00


==> Figures/OUR_m_1_10dB.dat <==
   1.9471577e-01   6.5858941e-01


==> Figures/OUR_m_1_20dB.dat <==
   1.1151571e-01   8.9883581e-01


==> Figures/OUR_m_30_10dB.dat <==
   1.0204640e-01   9.6003475e-01


==> Figures/OUR_m_30_20dB.dat <==
   9.7840349e-02   9.9317908e-01

